Modeling and Control of an Omnidirectional Micro Aerial Vehicle Equipped with a Soft Robotic Arm

Flying manipulators are aerial drones with attached rigid-bodied robotic arms and belong to the latest and most actively developed research areas in robotics. The rigid nature of these arms often lack compliance, flexibility, and smoothness in movement. This work proposes to use a soft-bodied robotic arm attached to an omnidirectional micro aerial vehicle (OMAV) to leverage the compliant and flexible behavior of the arm, while remaining maneuverable and dynamic thanks to the omnidirectional drone as the floating base. The unification of the arm with the drone poses challenges in the modeling and control of such a combined platform; these challenges are addressed with this work. We propose a unified model for the flying manipulator based on three modeling principles: the Piecewise Constant Curvature (PCC) and Augmented Rigid Body Model (ARBM) hypotheses for modeling soft continuum robots and a floating-base approach borrowed from the traditional rigid-body robotics literature. To demonstrate the validity and usefulness of this parametrisation, a hierarchical model-based feedback controller is implemented. The controller is verified and evaluated in simulation on various dynamical tasks, where the nullspace motions, disturbance recovery, and trajectory tracking capabilities of the platform are examined and validated. The soft flying manipulator platform could open new application fields in aerial construction, goods delivery, human assistance, maintenance, and warehouse automation.

==> antonio_s_second_comments.txt <==
## Dynamic Consistency
A: I do need some clarifications however. In section II-B, dynamic consistency is described as matching the CoM of the continuous robot with that of the rigid approximation. Shouldn't we discuss other inertial properties, such as second inertia moments?

R: By dynamic consistency, we mean to describe the matching of the CoM  of the piecewise constant curvature (assumption) with the rigid body model. The piece constant curvature (PCC) model for the soft arm is the first step, a fairly strong assumption but generally considered in many previous work as a reasonable model to work with. We will add a discussion for the second moment of inertia approximation, at least for the step from our PCC arm to the rigid body. The modeling approach we took does not account for the variable second moment of inertia of the PCC. Cosimo?
C: I removed the claims of exactness.
In Model
1) "In this way we assure an exact equivalence of the rigid robot behavior and the soft robot, within the PCC hypothesis." removed
2) "For example, considering the middle point of the chord as an approximation of the CC segment center of mass, a dynamically consistent DH parametrization of the segment is described in Tab.~\ref{tab:DH2}." changed in
---> "For example, considering a point mass placed in the middle of the main chord as an approximation of the CC segment mass distribution, a dynamically consistent DH parametrization is described in Tab.~\ref{tab:DH2}."

In Conclusion:
1) "Both algorithms leverage on the idea of connecting the soft robot to an equivalent augmented rigid robot, in such a way that the matching is exact in the common hypothesis of constant curvature, and under introduced hypotheses on the mass distribution."

## Robustness of Approximation
A: Even if dynamically consistent, we do introduce approximations (the CC assumption, the CoM of the CC on th echord). Given that the model is approximated, shouldn't we discuss the robustness of the method (or mention the need for robustifying/identifying parameters?) Indeed, this is what is done later in the experimental section - so maybe you just need to mention in the control design part.

R: The robustness of the approximation is not further discussed, that's right. We will add a sentence in the model section to refer to the experimental section in this regard. Cosimo?
C: I modified the beginning of section III in
"In the following, we present our proposed controller design for curvature-based dynamic control and Cartesian impedance control with surface following.
%
Uncertainty introduced by the PCC and mass distribution hypotheses must be properly managed by algorithms designed to be robust to model uncertainties. We thus avoid the use of complete feedback cancellations of robot dynamics, as well as other kinds of control actions that presented robustness issues in classic robots, as e.g. pre\--multiplications of feedback actions by the inverse of inertia matrix \cite{nakanishi2008operational} \cite{sciavicco2012modelling}. "



## Placement of Pistons
A: I do not clearly understand what the "placements of the pistons within
the cylinders" are.

R: With "placement of the pistons within the cylinders", we want to describe the compression depth of the piston within the fluidic drive cylinders. We will rewrite this sentence to say that we control the volume of air through compression of the pneumatic cylinder. This changes the pressure and volume of a cavity within the soft robot [Marchese et al. 2014]. Note, currently we write "fluidic drive cylinder" in the paper, we will change that to "pneumatic cylinder". Cosimo?
C: Done



##
A: corespondent->corresponding

R: Will have to change corespondent to corresponding. Cosimo?
C: Done


## Bio Inspired
A: The statement "The algorithm has been inspired by nature, specifically by the way in which elephants use their soft trunks to explore the world." needs some justification

R: We rephrase the statement on the elephant trunk to the following: "The algorithm has been inspired by the way in which elephants use their soft trunks to explore the world. Specifically, elephants use the tips of their trunk to trace along surfaces in search for food or other items [http://www.sciencemag.org/news/2017/01/watch-elephant-pick-tortilla-chip-her-trunk-without-breaking-it]."


A: the bio-inspiration sentence is still a bit doubtful to me. I think the mechanics might be inspired to the elephant trunk, but the control algorithm is not really. If we make this point, we should probably make it from the beginning, and consistently argue for it.

R: removed the sentence. done

